Robot Impedance Control and Passivity Analysis with Inner Torque and Velocity Feedback Loops

Impedance control is a well-established technique to control interaction forces in robotics. However, real implementations of impedance control with an inner loop may suffer from several limitations. Although common practice in designing nested control systems is to maximize the bandwidth of the inner loop to improve tracking performance, it may not be the most suitable approach when a certain range of impedance parameters has to be rendered. In particular, it turns out that the viable range of stable stiffness and damping values can be strongly affected by the bandwidth of the inner control loops (e.g. a torque loop) as well as by the filtering and sampling frequency. This paper provides an extensive analysis on how these aspects influence the stability region of impedance parameters as well as the passivity of the system. This will be supported by both simulations and experimental data. Moreover, a methodology for designing joint impedance controllers based on an inner torque loop and a positive velocity feedback loop will be presented. The goal of the velocity feedback is to increase (given the constraints to preserve stability) the bandwidth of the torque loop without the need of a complex controller.

==> matlab/30Pm/Figures_Information_.txt <==
Nominal values:

VelCom=0.94
Nav=4 (number of samples for averaging filter),
Leg inertia JL2=0.4390,
Torque PI gains P_force=0.382, I_force=18,  No torque compensator

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
In the plots white is stable,
light grey is stable but phase margin is less than 30 degrees
dark grey is unstable
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Fig1 PI Torque gain 0_5nominal.fig         P_force and I_force *0.5
Fig2 PI Torque gain nominal.fig            nominal values
Fig3 PI Torque gain 2nominal.fig           P_force and I_force *2.0
Fig4 PI Torque gain 4nominal.fig           P_force and I_force *4.0

Fig1 VelComp_0.fig                         VelComp=0
Fig2 VelComp_0_5.fig                       VelComp=0.5

Fig1 Low Leg Inertia.fig                   JL2=0.1298

Fig1 Sampling Time 2msec.fig               Ts=2e-3
Fig2 Sampling Time 0_5msec.fig             Ts=1e-3/2

Fig Averaging 1 Nav_1.fig                  no averaging
Fig Averaging 2 Nav_10.fig                 averaging filter with 10 samples
Fig Averaging 3 Nav_20.fig                 averaging filter with 20 samples
Fig Averaging 4 Nav_50.fig                 averaging filter with 50 samples

Fig1 With Torque compensator gain_2.fig    torque compensator gain=2







